Construction and Analysis of Projected Deformed Products

We introduce a deformed product construction for simple polytopes in terms of lower-triangular block matrix representations. We further show how Gale duality can be employed for the construction and for the analysis of deformed products such that specified faces (e.g. all the k-faces) are ``strictly preserved'' under projection. Thus, starting from an arbitrary neighborly simplicial (d-2)-polytope Q on n-1 vertices we construct a deformed n-cube, whose projection to the last dcoordinates yields a neighborly cubical d-polytope. As an extension of thecubical case, we construct matrix representations of deformed products of(even) polygons (DPPs), which have a projection to d-space that retains the complete (\lfloor \tfrac{d}{2} \rfloor - 1)-skeleton. In both cases the combinatorial structure of the images under projection is completely determined by the neighborly polytope Q: Our analysis provides explicit combinatorial descriptions. This yields a multitude of combinatorially different neighborly cubical polytopes and DPPs. As a special case, we obtain simplified descriptions of the neighborly cubical polytopes of Joswig & Ziegler (2000) as well as of the ``projected deformed products of polygons'' that were announced by Ziegler (2004), a family of 4-polytopes whose ``fatness'' gets arbitrarily close to 9.

==> abstract.txt <==
Title:

Construction and Analysis of Projected Deformed Products

Abstract:

We introduce a deformed product construction for simple polytopes in terms of
lower-triangular block matrix representations. We further show how Gale
duality can be employed for the construction and for the analysis of deformed
products such that specified faces (e.g. all the k-faces) are ``strictly
preserved'' under projection.  Thus, starting from an arbitrary neighborly
simplicial (d-2)-polytope Q on n-1 vertices we construct a deformed n-cube,
whose projection to the last d coordinates yields a neighborly cubical
d-polytope. As an extension of the cubical case, we construct matrix
representations of deformed products of (even) polygons (DPPs), which have a
projection to d-space that retains the complete (\lfloor \tfrac{d}{2} \rfloor 
- 1)-skeleton.  In both cases the combinatorial structure of the images under
projection is completely determined by the neighborly polytope Q: Our
analysis provides explicit combinatorial descriptions. This yields a
multitude of combinatorially different neighborly cubical polytopes and
DPPs.  As a special case, we obtain simplified descriptions of the
neighborly cubical polytopes of Joswig & Ziegler (2000) as well as of the
``projected deformed products of polygons'' that were announced by Ziegler
(2004), a family of 4-polytopes whose ``fatness'' gets arbitrarily close to
9. 

